Accretion physics of AM Herculis binaries, I. Results from one-dimensional stationary radiation hydrodynamics

We have solved the one-dimensional stationary two-fluid hydrodynamic equations for post-shock flows on accreting magnetic white dwarfs simultaneous with the fully frequency and angle-dependent radiative transfer for cyclotron radiation and bremsstrahlung. Magnetic field strengths B = 10 to 100 MG are considered. At given B, this theory relates the properties of the emission region to a single physical parameter, the mass flow density (or accretion rate per unit area). We present the normalized temperature profiles and fit formulae for the peak electron temperature, the geometrical shock height, and the column density of the post-shock flow. The results apply to pillbox-shaped emission regions. With a first-order temperature correction they can also be used for narrower columns provided they are not too tall.

==> Table1a.dat <==
Table 1a Normalized electron temperature profile T_e/T_max(x/xs), see text. 

                                    
 B(MG)= infty  10    10    10    10    10    30    30    30    30    30    100   100   100   100 
 mdot = 10^4   100   10     1    0.1  0.01   100   10     1    0.1  0.01   100    10    1    0.1  
        
 x/xs 

 0.0000 1.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000
 0.0001 1.000 0.230 0.230 0.219 0.191 0.175 0.228 0.224 0.209 0.185 0.178 0.222 0.206 0.199 0.180
 0.0010 0.999 0.515 0.515 0.499 0.434 0.395 0.512 0.504 0.468 0.408 0.390 0.497 0.468 0.440 0.354
 0.0100 0.995 0.916 0.915 0.898 0.822 0.743 0.914 0.909 0.865 0.738 0.720 0.898 0.839 0.795 0.626
 0.0200 0.989 0.984 0.984 0.977 0.927 0.861 0.984 0.981 0.958 0.849 0.804 0.979 0.940 0.904 0.727
 0.0300 0.983 0.999 0.999 0.996 0.972 0.922 0.999 0.999 0.991 0.904 0.855 0.998 0.982 0.958 0.796
 0.0400 0.979 0.999 0.999 1.000 0.992 0.960 0.999 0.999 0.999 0.943 0.893 1.000 0.997 0.986 0.848
 0.0500 0.973 0.995 0.996 0.998 0.999 0.981 0.995 0.994 0.998 0.971 0.924 0.992 1.000 0.997 0.883
 0.0600 0.967 0.990 0.990 0.994 0.999 0.993 0.990 0.988 0.989 0.987 0.949 0.984 0.992 1.000 0.909
 0.0700 0.962 0.985 0.985 0.989 0.996 0.999 0.984 0.981 0.978 0.996 0.968 0.974 0.980 0.992 0.929
 0.0800 0.956 0.979 0.979 0.984 0.991 1.000 0.978 0.974 0.964 0.999 0.979 0.964 0.964 0.974 0.951
 0.0900 0.951 0.974 0.974 0.979 0.986 0.997 0.972 0.966 0.951 0.999 0.986 0.953 0.946 0.950 0.967
 0.1000 0.945 0.967 0.968 0.973 0.980 0.991 0.966 0.958 0.937 0.997 0.994 0.942 0.927 0.921 0.976
 0.1200 0.933 0.955 0.956 0.961 0.967 0.972 0.954 0.944 0.909 0.983 1.000 0.923 0.888 0.837 0.994
 0.1400 0.922 0.943 0.944 0.950 0.955 0.948 0.942 0.929 0.882 0.957 0.984 0.904 0.850 0.740 0.998
 0.1700 0.904 0.925 0.926 0.932 0.935 0.903 0.924 0.907 0.846 0.900 0.939 0.877 0.800 0.629 0.994
 0.2000 0.886 0.906 0.907 0.914 0.916 0.860 0.903 0.886 0.812 0.833 0.878 0.849 0.756 0.564 0.966
 0.2500 0.854 0.874 0.876 0.883 0.883 0.797 0.872 0.849 0.764 0.734 0.745 0.808 0.694 0.502 0.864
 0.3000 0.821 0.841 0.842 0.850 0.850 0.742 0.836 0.813 0.717 0.655 0.652 0.766 0.639 0.458 0.600
 0.3500 0.786 0.804 0.806 0.816 0.816 0.694 0.802 0.775 0.672 0.596 0.567 0.728 0.589 0.414 0.166
 0.4000 0.751 0.770 0.770 0.782 0.779 0.651 0.765 0.736 0.629 0.548 0.484 0.686 0.541 0.375 0.131
 0.4500 0.713 0.730 0.730 0.746 0.742 0.606 0.725 0.697 0.586 0.506 0.416 0.645 0.494 0.340 0.108
 0.5000 0.674 0.690 0.691 0.710 0.706 0.564 0.686 0.657 0.543 0.468 0.362 0.603 0.450 0.303 0.097
 0.5500 0.633 0.649 0.649 0.671 0.666 0.522 0.644 0.614 0.503 0.432 0.324 0.562 0.408 0.270 0.090
 0.6000 0.589 0.603 0.605 0.629 0.622 0.477 0.598 0.569 0.460 0.400 0.292 0.517 0.367 0.237 0.084
 0.6500 0.543 0.557 0.557 0.584 0.574 0.430 0.552 0.523 0.416 0.367 0.268 0.472 0.328 0.210 0.080
 0.7000 0.494 0.505 0.506 0.536 0.521 0.383 0.499 0.473 0.371 0.336 0.246 0.424 0.289 0.188 0.075
 0.7500 0.440 0.451 0.453 0.484 0.465 0.337 0.447 0.419 0.323 0.306 0.221 0.373 0.246 0.160 0.070
 0.8000 0.382 0.392 0.392 0.426 0.398 0.285 0.388 0.361 0.272 0.274 0.196 0.318 0.201 0.130 0.063
 0.8500 0.318 0.326 0.325 0.360 0.324 0.227 0.322 0.298 0.219 0.239 0.160 0.258 0.155 0.096 0.054
 0.9000 0.245 0.252 0.251 0.281 0.240 0.165 0.247 0.224 0.162 0.197 0.117 0.188 0.103 0.058 0.046
 0.9500 0.156 0.158 0.157 0.176 0.127 0.092 0.153 0.134 0.091 0.145 0.074 0.104 0.043 0.027 0.038
 0.9800 0.085 0.086 0.082 0.085 0.047 0.039 0.080 0.064 0.039 0.078 0.038 0.044 0.011 0.013 0.030
 0.9900 0.054 0.053 0.048 0.047 0.022 0.021 0.046 0.033 0.018 0.039 0.022 0.020 0.006 0.007 0.022
 1.0000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000





==> Table1b.dat <==
Table 1b Normalized velocity profile w(x/xs) = 4*v/v_0, see text. 

                                    
 B(MG)= infty  10    10    10    10    10    30    30    30    30    30    100   100   100   100 
 mdot = 10^4   100   10     1    0.1  0.01   100   10     1    0.1  0.01   100    10    1    0.1  
        
 x/xs 

 0.0000 1.000 1.000 1.000 1.000 1.000 1.000 1.000 1.000 1.000 1.000 1.000 1.000 1.000 1.000 1.000
 0.0001 1.000 1.000 1.000 1.000 1.000 1.000 1.000 1.000 1.000 1.000 0.999 1.000 1.000 1.000 0.999
 0.0010 0.999 0.999 0.999 0.998 0.993 0.989 0.999 0.996 0.990 0.990 0.982 0.995 0.989 0.982 0.985
 0.0100 0.992 0.993 0.991 0.983 0.934 0.892 0.990 0.971 0.914 0.901 0.896 0.949 0.886 0.860 0.889
 0.0200 0.984 0.985 0.983 0.969 0.888 0.811 0.981 0.949 0.851 0.828 0.825 0.910 0.804 0.757 0.827
 0.0300 0.976 0.977 0.975 0.955 0.851 0.744 0.971 0.931 0.801 0.765 0.761 0.879 0.740 0.674 0.782
 0.0400 0.968 0.969 0.966 0.944 0.821 0.687 0.963 0.916 0.760 0.711 0.703 0.855 0.687 0.599 0.741
 0.0500 0.960 0.961 0.958 0.932 0.794 0.635 0.954 0.903 0.726 0.662 0.651 0.835 0.641 0.532 0.705
 0.0600 0.953 0.953 0.949 0.922 0.769 0.587 0.946 0.890 0.696 0.617 0.602 0.817 0.601 0.471 0.671
 0.0700 0.945 0.945 0.941 0.912 0.749 0.546 0.938 0.879 0.672 0.578 0.558 0.800 0.569 0.414 0.639
 0.0800 0.937 0.937 0.933 0.902 0.729 0.508 0.929 0.868 0.650 0.541 0.516 0.785 0.540 0.363 0.610
 0.0900 0.929 0.929 0.925 0.892 0.711 0.474 0.921 0.857 0.631 0.508 0.474 0.771 0.515 0.318 0.578
 0.1000 0.921 0.921 0.917 0.882 0.694 0.444 0.913 0.847 0.614 0.478 0.436 0.760 0.494 0.277 0.550
 0.1200 0.905 0.905 0.900 0.863 0.664 0.390 0.896 0.828 0.584 0.423 0.361 0.737 0.458 0.216 0.498
 0.1400 0.889 0.889 0.884 0.844 0.638 0.349 0.881 0.810 0.558 0.381 0.295 0.715 0.427 0.174 0.441
 0.1700 0.865 0.865 0.860 0.816 0.602 0.301 0.856 0.783 0.526 0.327 0.211 0.686 0.394 0.141 0.366
 0.2000 0.841 0.840 0.835 0.788 0.571 0.266 0.831 0.757 0.499 0.286 0.148 0.659 0.366 0.123 0.294
 0.2500 0.801 0.801 0.794 0.744 0.523 0.224 0.792 0.716 0.460 0.238 0.102 0.618 0.331 0.109 0.174
 0.3000 0.761 0.760 0.754 0.700 0.479 0.194 0.751 0.677 0.426 0.206 0.087 0.580 0.303 0.098 0.071
 0.3500 0.720 0.718 0.711 0.659 0.440 0.170 0.710 0.637 0.393 0.184 0.074 0.542 0.275 0.090 0.015
 0.4000 0.678 0.676 0.667 0.618 0.404 0.150 0.668 0.597 0.363 0.167 0.062 0.506 0.251 0.081 0.012
 0.4500 0.636 0.635 0.627 0.577 0.370 0.132 0.625 0.558 0.335 0.153 0.053 0.472 0.229 0.073 0.010
 0.5000 0.594 0.592 0.586 0.538 0.338 0.116 0.584 0.519 0.307 0.140 0.045 0.437 0.207 0.065 0.009
 0.5500 0.550 0.549 0.542 0.499 0.308 0.103 0.541 0.478 0.280 0.128 0.040 0.402 0.186 0.058 0.008
 0.6000 0.506 0.504 0.498 0.459 0.279 0.090 0.497 0.439 0.254 0.117 0.036 0.367 0.167 0.051 0.008
 0.6500 0.460 0.459 0.454 0.418 0.249 0.077 0.452 0.398 0.227 0.107 0.032 0.331 0.149 0.044 0.007
 0.7000 0.413 0.411 0.406 0.376 0.218 0.066 0.404 0.355 0.200 0.097 0.029 0.294 0.129 0.038 0.007
 0.7500 0.363 0.361 0.357 0.334 0.189 0.055 0.356 0.311 0.172 0.088 0.026 0.256 0.110 0.032 0.006
 0.8000 0.311 0.310 0.304 0.289 0.158 0.045 0.304 0.265 0.144 0.078 0.023 0.215 0.089 0.027 0.006
 0.8500 0.255 0.253 0.248 0.239 0.124 0.035 0.248 0.214 0.115 0.067 0.019 0.172 0.068 0.020 0.005
 0.9000 0.193 0.191 0.187 0.182 0.089 0.024 0.186 0.158 0.084 0.055 0.013 0.124 0.045 0.012 0.004
 0.9500 0.121 0.119 0.115 0.112 0.046 0.013 0.115 0.094 0.047 0.040 0.008 0.069 0.019 0.006 0.003
 0.9800 0.065 0.064 0.060 0.053 0.017 0.006 0.059 0.044 0.019 0.022 0.004 0.028 0.005 0.003 0.003
 0.9900 0.041 0.038 0.034 0.029 0.008 0.003 0.035 0.023 0.010 0.012 0.002 0.014 0.003 0.002 0.002
 1.0000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000








